Large-scale Detection of Marine Debris in Coastal Areas with Sentinel-2

Detecting and quantifying marine pollution and macro-plastics is an increasingly pressing ecological issue that directly impacts ecology and human health. Efforts to quantify marine pollution are often conducted with sparse and expensive beach surveys, which are difficult to conduct on a large scale. Here, remote sensing can provide reliable estimates of plastic pollution by regularly monitoring and detecting marine debris in coastal areas. Medium-resolution satellite data of coastal areas is readily available and can be leveraged to detect aggregations of marine debris containing plastic litter. In this work, we present a detector for marine debris built on a deep segmentation model that outputs a probability for marine debris at the pixel level. We train this detector with a combination of annotated datasets of marine debris and evaluate it on specifically selected test sites where it is highly probable that plastic pollution is present in the detected marine debris. We demonstrate quantitatively and qualitatively that a deep learning model trained on this dataset issued from multiple sources outperforms existing detection models trained on previous datasets by a large margin. Our experiments show, consistent with the principles of data-centric AI, that this performance is due to our particular dataset design with extensive sampling of negative examples and label refinements rather than depending on the particular deep learning model. We hope to accelerate advances in the large-scale automated detection of marine debris, which is a step towards quantifying and monitoring marine litter with remote sensing at global scales, and release the model weights and training source code under https://github.com/marccoru/marinedebrisdetector

==> figures/datasets.tikz <==
\documentclass{standalone}

\usepackage{tikz}

\begin{document}
    
\begin{tikzpicture}[scale=3]
\node[label=Flobs](flobs) at (0,2){\includegraphics[width=0.5cm]{figures/datasets/database_icon.png}};
\node[label=RefinedFlobs](refinedflobs) at (1,1){\includegraphics[width=0.5cm]{figures/datasets/database_icon.png}};
\node[label=Marida](marida) at (0,1){\includegraphics[width=0.5cm]{figures/datasets/database_icon.png}};
\node[label=S2ships](s2ships) at (0,0){\includegraphics[width=0.5cm]{figures/datasets/database_icon.png}};
\node[label=PLP2021](plp) at (2,0){\includegraphics[width=0.5cm]{figures/datasets/database_icon.png}};

\end{tikzpicture}

\end{document}


==> figures/durban/sources.txt <==
https://www.sapeople.com/2019/04/25/photos-floods-reveal-south-africas-shocking-plastic-pollution-crisis-clean-up-this-weekend/


==> figures/results/used_files.txt <==
figures/results/marinedebrisdetector/unet++2/qualitative/accra_20181031-0_mask.png
figures/results/marinedebrisdetector/unet++2/qualitative/accra_20181031-0_ypred.png
figures/results/marinedebrisdetector/unet++1_no_label_refinement/qualitative/accra_20181031-0_ypred.png
figures/results/marinedebrisdetector/unet++2/qualitative/accra_20181031-1_mask.png
figures/results/marinedebrisdetector/unet++2/qualitative/accra_20181031-1_ypred.png
figures/results/marinedebrisdetector/unet++1_no_label_refinement/qualitative/accra_20181031-1_ypred.png
figures/results/marinedebrisdetector/unet++2/qualitative/durban_20190424-0_mask.png
figures/results/marinedebrisdetector/unet++2/qualitative/durban_20190424-0_ypred.png
figures/results/marinedebrisdetector/unet++2/qualitative/durban_20190424-1_mask.png
figures/results/marinedebrisdetector/unet++2/qualitative/durban_20190424-1_ypred.png
figures/results/marinedebrisdetector/unet++1_no_label_refinement/qualitative/durban_20190424-1_ypred.png
figures/results/marinedebrisdetector/unet++2/qualitative/durban_20190424-2_mask.png
figures/results/marinedebrisdetector/unet++2/qualitative/durban_20190424-2_ypred.png
figures/results/marinedebrisdetector/unet++1_no_label_refinement/qualitative/durban_20190424-2_ypred.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210611_rgb.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210611_fdi.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210611_yscore.png
figures/results/marinedebrisdetector/unet++2/plp2021/20210611_yscore.png
figures/results/marinedebrisdetector/unet++3/plp2021/20210611_yscore.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210621_rgb.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210621_fdi.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210621_yscore.png
figures/results/marinedebrisdetector/unet++2/plp2021/20210621_yscore.png
figures/results/marinedebrisdetector/unet++3/plp2021/20210621_yscore.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210701_rgb.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210701_fdi.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210701_yscore.png
figures/results/marinedebrisdetector/unet++2/plp2021/20210701_yscore.png
figures/results/marinedebrisdetector/unet++3/plp2021/20210701_yscore.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210731_rgb.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210731_fdi.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210731_yscore.png
figures/results/marinedebrisdetector/unet++2/plp2021/20210731_yscore.png
figures/results/marinedebrisdetector/unet++3/plp2021/20210731_yscore.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210810_rgb.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210810_fdi.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210810_yscore.png
figures/results/marinedebrisdetector/unet++2/plp2021/20210810_yscore.png
figures/results/marinedebrisdetector/unet++3/plp2021/20210810_yscore.png
figures/results/marinedebrisdetector/unet++2/qualitative/accra_20181031-0_mask.png
figures/results/marinedebrisdetector/unet++2/qualitative/accra_20181031-1_mask.png
figures/results/marinedebrisdetector/unet++2/qualitative/durban_20190424-0_mask.png
figures/results/marinedebrisdetector/unet++2/qualitative/durban_20190424-0_ypred.png
figures/results/marinedebrisdetector/unet++1_no_label_refinement/qualitative/durban_20190424-0_ypred.png
figures/results/marinedebrisdetector/unet++2/qualitative/durban_20190424-1_mask.png
figures/results/marinedebrisdetector/unet++2/qualitative/durban_20190424-2_mask.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210611_rgb.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210611_fdi.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210611_yscore.png
figures/results/marinedebrisdetector/unet++2/plp2021/20210611_yscore.png
figures/results/marinedebrisdetector/unet++3/plp2021/20210611_yscore.png
figures/results/marinedebrisdetector/unet++1_no_label_refinement/plp2021/20210611_yscore.png
figures/results/marinedebrisdetector/unet++2_no_label_refinement/plp2021/20210611_yscore.png
figures/results/marinedebrisdetector/unet++3_no_label_refinement/plp2021/20210611_yscore.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210621_rgb.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210621_fdi.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210621_yscore.png
figures/results/marinedebrisdetector/unet++2/plp2021/20210621_yscore.png
figures/results/marinedebrisdetector/unet++3/plp2021/20210621_yscore.png
figures/results/marinedebrisdetector/unet++1_no_label_refinement/plp2021/20210621_yscore.png
figures/results/marinedebrisdetector/unet++2_no_label_refinement/plp2021/20210621_yscore.png
figures/results/marinedebrisdetector/unet++3_no_label_refinement/plp2021/20210621_yscore.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210701_rgb.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210701_fdi.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210701_yscore.png
figures/results/marinedebrisdetector/unet++2/plp2021/20210701_yscore.png
figures/results/marinedebrisdetector/unet++3/plp2021/20210701_yscore.png
figures/results/marinedebrisdetector/unet++1_no_label_refinement/plp2021/20210701_yscore.png
figures/results/marinedebrisdetector/unet++2_no_label_refinement/plp2021/20210701_yscore.png
figures/results/marinedebrisdetector/unet++3_no_label_refinement/plp2021/20210701_yscore.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210731_rgb.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210731_fdi.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210731_yscore.png
figures/results/marinedebrisdetector/unet++2/plp2021/20210731_yscore.png
figures/results/marinedebrisdetector/unet++3/plp2021/20210731_yscore.png
figures/results/marinedebrisdetector/unet++1_no_label_refinement/plp2021/20210731_yscore.png
figures/results/marinedebrisdetector/unet++2_no_label_refinement/plp2021/20210731_yscore.png
figures/results/marinedebrisdetector/unet++3_no_label_refinement/plp2021/20210731_yscore.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210810_rgb.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210810_fdi.png
figures/results/marinedebrisdetector/unet++1/plp2021/20210810_yscore.png
figures/results/marinedebrisdetector/unet++2/plp2021/20210810_yscore.png
figures/results/marinedebrisdetector/unet++3/plp2021/20210810_yscore.png
figures/results/marinedebrisdetector/unet++1_no_label_refinement/plp2021/20210810_yscore.png
figures/results/marinedebrisdetector/unet++2_no_label_refinement/plp2021/20210810_yscore.png
figures/results/marinedebrisdetector/unet++3_no_label_refinement/plp2021/20210810_yscore.png


==> figures/training_curves/wandb_export_2022-12-07T19_27_01.034+01_00.csv <==
"epoch","unet3 - _step","unet3 - _step__MIN","unet3 - _step__MAX","unet3 - val_loss","unet3 - val_loss__MIN","unet3 - val_loss__MAX","unet2 - _step","unet2 - _step__MIN","unet2 - _step__MAX","unet2 - val_loss","unet2 - val_loss__MIN","unet2 - val_loss__MAX","unet1 - _step","unet1 - _step__MIN","unet1 - _step__MAX","unet1 - val_loss","unet1 - val_loss__MIN","unet1 - val_loss__MAX","unet++3 - _step","unet++3 - _step__MIN","unet++3 - _step__MAX","unet++3 - val_loss","unet++3 - val_loss__MIN","unet++3 - val_loss__MAX","unet++2 - _step","unet++2 - _step__MIN","unet++2 - _step__MAX","unet++2 - val_loss","unet++2 - val_loss__MIN","unet++2 - val_loss__MAX","unet++1 - _step","unet++1 - _step__MIN","unet++1 - _step__MAX","unet++1 - val_loss","unet++1 - val_loss__MIN","unet++1 - val_loss__MAX"
"0","18","18","18","1.4730476140975952","1.4730476140975952","1.4730476140975952","18","18","18","1.3128849267959595","1.3128849267959595","1.3128849267959595","18","18","18","1.23843514919281","1.23843514919281","1.23843514919281","15","15","15","1.1463723182678223","1.1463723182678223","1.1463723182678223","15","15","15","0.8154239058494568","0.8154239058494568","0.8154239058494568","15","15","15","0.7718283534049988","0.7718283534049988","0.7718283534049988"
"1","33","33","33","1.2094897031784058","1.2094897031784058","1.2094897031784058","33","33","33","1.4975242614746094","1.4975242614746094","1.4975242614746094","33","33","33","1.4273364543914795","1.4273364543914795","1.4273364543914795","27","27","27","1.2514444589614868","1.2514444589614868","1.2514444589614868","27","27","27","0.9893370270729065","0.9893370270729065","0.9893370270729065","27","27","27","0.9105531573295593","0.9105531573295593","0.9105531573295593"
"2","48","48","48","1.5843313932418823","1.5843313932418823","1.5843313932418823","48","48","48","1.5578638315200806","1.5578638315200806","1.5578638315200806","48","48","48","1.2676042318344116","1.2676042318344116","1.2676042318344116","38","38","38","1.109059453010559","1.109059453010559","1.109059453010559","38","38","38","0.8610855340957642","0.8610855340957642","0.8610855340957642","38","38","38","0.8216525316238403","0.8216525316238403","0.8216525316238403"
"3","63","63","63","1.130098819732666","1.130098819732666","1.130098819732666","63","63","63","1.4504530429840088","1.4504530429840088","1.4504530429840088","63","63","63","1.0571955442428589","1.0571955442428589","1.0571955442428589","50","50","50","0.8566251397132874","0.8566251397132874","0.8566251397132874","50","50","50","0.7839171290397644","0.7839171290397644","0.7839171290397644","50","50","50","0.7984917759895325","0.7984917759895325","0.7984917759895325"
"4","78","78","78","1.0497149229049683","1.0497149229049683","1.0497149229049683","78","78","78","1.0493227243423462","1.0493227243423462","1.0493227243423462","78","78","78","1.2618330717086792","1.2618330717086792","1.2618330717086792","61","61","61","0.8500317335128784","0.8500317335128784","0.8500317335128784","61","61","61","0.7139626145362854","0.7139626145362854","0.7139626145362854","61","61","61","0.6398887634277344","0.6398887634277344","0.6398887634277344"
"5","93","93","93","0.9242210388183594","0.9242210388183594","0.9242210388183594","93","93","93","1.3394521474838257","1.3394521474838257","1.3394521474838257","93","93","93","1.3981975317001343","1.3981975317001343","1.3981975317001343","73","73","73","0.9953628182411194","0.9953628182411194","0.9953628182411194","73","73","73","0.6573298573493958","0.6573298573493958","0.6573298573493958","73","73","73","0.7583151459693909","0.7583151459693909","0.7583151459693909"
"6","108","108","108","1.3170543909072876","1.3170543909072876","1.3170543909072876","108","108","108","1.1366057395935059","1.1366057395935059","1.1366057395935059","108","108","108","1.2879747152328491","1.2879747152328491","1.2879747152328491","84","84","84","0.8668193221092224","0.8668193221092224","0.8668193221092224","84","84","84","0.5848547220230103","0.5848547220230103","0.5848547220230103","84","84","84","0.8076488375663757","0.8076488375663757","0.8076488375663757"
"7","123","123","123","0.8376174569129944","0.8376174569129944","0.8376174569129944","123","123","123","0.888601541519165","0.888601541519165","0.888601541519165","123","123","123","1.1252442598342896","1.1252442598342896","1.1252442598342896","96","96","96","0.7608779668807983","0.7608779668807983","0.7608779668807983","96","96","96","0.6124474406242371","0.6124474406242371","0.6124474406242371","96","96","96","0.5337617993354797","0.5337617993354797","0.5337617993354797"
"8","138","138","138","0.9515594244003296","0.9515594244003296","0.9515594244003296","138","138","138","1.5938868522644043","1.5938868522644043","1.5938868522644043","138","138","138","1.1035079956054688","1.1035079956054688","1.1035079956054688","108","108","108","0.8107262849807739","0.8107262849807739","0.8107262849807739","108","108","108","0.5575956106185913","0.5575956106185913","0.5575956106185913","108","108","108","0.5589010715484619","0.5589010715484619","0.5589010715484619"
"9","153","153","153","1.0679783821105957","1.0679783821105957","1.0679783821105957","153","153","153","1.053389310836792","1.053389310836792","1.053389310836792","153","153","153","1.345812201499939","1.345812201499939","1.345812201499939","119","119","119","0.7695534825325012","0.7695534825325012","0.7695534825325012","119","119","119","0.6921632289886475","0.6921632289886475","0.6921632289886475","119","119","119","0.6450182199478149","0.6450182199478149","0.6450182199478149"
"10","167","167","167","0.9353271722793579","0.9353271722793579","0.9353271722793579","167","167","167","0.9970853328704834","0.9970853328704834","0.9970853328704834","167","167","167","0.8533757925033569","0.8533757925033569","0.8533757925033569","131","131","131","0.7304087281227112","0.7304087281227112","0.7304087281227112","131","131","131","0.5652919411659241","0.5652919411659241","0.5652919411659241","131","131","131","0.6242066025733948","0.6242066025733948","0.6242066025733948"
"11","182","182","182","0.9999754428863525","0.9999754428863525","0.9999754428863525","182","182","182","1.1946982145309448","1.1946982145309448","1.1946982145309448","182","182","182","0.8342399001121521","0.8342399001121521","0.8342399001121521","142","142","142","0.8431767821311951","0.8431767821311951","0.8431767821311951","142","142","142","0.6368692517280579","0.6368692517280579","0.6368692517280579","142","142","142","0.569757878780365","0.569757878780365","0.569757878780365"
"12","197","197","197","0.9100106358528137","0.9100106358528137","0.9100106358528137","197","197","197","1.2915658950805664","1.2915658950805664","1.2915658950805664","197","197","197","0.7965401411056519","0.7965401411056519","0.7965401411056519","154","154","154","0.6301897764205933","0.6301897764205933","0.6301897764205933","154","154","154","0.6262906193733215","0.6262906193733215","0.6262906193733215","154","154","154","0.6784022450447083","0.6784022450447083","0.6784022450447083"
"13","212","212","212","0.9082158803939819","0.9082158803939819","0.9082158803939819","212","212","212","1.5171741247177124","1.5171741247177124","1.5171741247177124","212","212","212","0.9167726039886475","0.9167726039886475","0.9167726039886475","165","165","165","0.7816216945648193","0.7816216945648193","0.7816216945648193","165","165","165","0.6753710508346558","0.6753710508346558","0.6753710508346558","165","165","165","0.7474558353424072","0.7474558353424072","0.7474558353424072"
"14","227","227","227","0.8569087982177734","0.8569087982177734","0.8569087982177734","227","227","227","1.9239397048950195","1.9239397048950195","1.9239397048950195","227","227","227","0.8327738046646118","0.8327738046646118","0.8327738046646118","177","177","177","0.7294372916221619","0.7294372916221619","0.7294372916221619","177","177","177","0.5224323868751526","0.5224323868751526","0.5224323868751526","177","177","177","0.4876035749912262","0.4876035749912262","0.4876035749912262"
"15","242","242","242","0.8036928772926331","0.8036928772926331","0.8036928772926331","242","242","242","1.1063309907913208","1.1063309907913208","1.1063309907913208","242","242","242","0.9316456913948059","0.9316456913948059","0.9316456913948059","188","188","188","0.7052703499794006","0.7052703499794006","0.7052703499794006","188","188","188","0.6023801565170288","0.6023801565170288","0.6023801565170288","188","188","188","0.5808414220809937","0.5808414220809937","0.5808414220809937"
"16","257","257","257","0.6311655044555664","0.6311655044555664","0.6311655044555664","257","257","257","1.1601312160491943","1.1601312160491943","1.1601312160491943","257","257","257","0.8147212862968445","0.8147212862968445","0.8147212862968445","200","200","200","0.8650362491607666","0.8650362491607666","0.8650362491607666","200","200","200","0.6719667315483093","0.6719667315483093","0.6719667315483093","200","200","200","0.6068218350410461","0.6068218350410461","0.6068218350410461"
"17","272","272","272","0.5308176279067993","0.5308176279067993","0.5308176279067993","272","272","272","0.9934594631195068","0.9934594631195068","0.9934594631195068","272","272","272","0.8432388305664062","0.8432388305664062","0.8432388305664062","212","212","212","0.7288224101066589","0.7288224101066589","0.7288224101066589","212","212","212","0.6549618244171143","0.6549618244171143","0.6549618244171143","212","212","212","0.5763431787490845","0.5763431787490845","0.5763431787490845"
"18","287","287","287","0.8611769676208496","0.8611769676208496","0.8611769676208496","287","287","287","1.1819874048233032","1.1819874048233032","1.1819874048233032","287","287","287","0.6534831523895264","0.6534831523895264","0.6534831523895264","223","223","223","0.6182066202163696","0.6182066202163696","0.6182066202163696","223","223","223","0.6383699178695679","0.6383699178695679","0.6383699178695679","223","223","223","0.6677466630935669","0.6677466630935669","0.6677466630935669"
"19","302","302","302","1.0103610754013062","1.0103610754013062","1.0103610754013062","302","302","302","1.069615125656128","1.069615125656128","1.069615125656128","302","302","302","0.5379148721694946","0.5379148721694946","0.5379148721694946","235","235","235","0.6338933706283569","0.6338933706283569","0.6338933706283569","235","235","235","0.536480724811554","0.536480724811554","0.536480724811554","235","235","235","0.6666997671127319","0.6666997671127319","0.6666997671127319"
"20","316","316","316","0.6819019913673401","0.6819019913673401","0.6819019913673401","316","316","316","1.1024378538131714","1.1024378538131714","1.1024378538131714","316","316","316","0.6139625310897827","0.6139625310897827","0.6139625310897827","246","246","246","0.7504016160964966","0.7504016160964966","0.7504016160964966","246","246","246","0.7674958109855652","0.7674958109855652","0.7674958109855652","246","246","246","0.7680826783180237","0.7680826783180237","0.7680826783180237"
"21","331","331","331","0.47631698846817017","0.47631698846817017","0.47631698846817017","331","331","331","0.8082398772239685","0.8082398772239685","0.8082398772239685","331","331","331","0.8047376871109009","0.8047376871109009","0.8047376871109009","258","258","258","0.5972923636436462","0.5972923636436462","0.5972923636436462","258","258","258","0.6039221286773682","0.6039221286773682","0.6039221286773682","258","258","258","0.6612691879272461","0.6612691879272461","0.6612691879272461"
"22","346","346","346","0.6288798451423645","0.6288798451423645","0.6288798451423645","346","346","346","0.9429821968078613","0.9429821968078613","0.9429821968078613","346","346","346","0.6079727411270142","0.6079727411270142","0.6079727411270142","269","269","269","0.6574704051017761","0.6574704051017761","0.6574704051017761","269","269","269","0.5796296000480652","0.5796296000480652","0.5796296000480652","269","269","269","0.5509153008460999","0.5509153008460999","0.5509153008460999"
"23","361","361","361","0.8221563100814819","0.8221563100814819","0.8221563100814819","361","361","361","0.8383997082710266","0.8383997082710266","0.8383997082710266","361","361","361","0.6139296293258667","0.6139296293258667","0.6139296293258667","281","281","281","0.605346143245697","0.605346143245697","0.605346143245697","281","281","281","0.6406456232070923","0.6406456232070923","0.6406456232070923","281","281","281","0.6551688313484192","0.6551688313484192","0.6551688313484192"
"24","376","376","376","0.6444706320762634","0.6444706320762634","0.6444706320762634","376","376","376","0.7512049674987793","0.7512049674987793","0.7512049674987793","376","376","376","0.7720696926116943","0.7720696926116943","0.7720696926116943","293","293","293","0.6074172854423523","0.6074172854423523","0.6074172854423523","293","293","293","0.6177327036857605","0.6177327036857605","0.6177327036857605","293","293","293","0.6053274869918823","0.6053274869918823","0.6053274869918823"
"25","391","391","391","0.6762646436691284","0.6762646436691284","0.6762646436691284","391","391","391","0.7521224021911621","0.7521224021911621","0.7521224021911621","391","391","391","0.5910637378692627","0.5910637378692627","0.5910637378692627","304","304","304","0.6888709664344788","0.6888709664344788","0.6888709664344788","304","304","304","0.6510645747184753","0.6510645747184753","0.6510645747184753","304","304","304","0.6265036463737488","0.6265036463737488","0.6265036463737488"
"26","406","406","406","0.6880473494529724","0.6880473494529724","0.6880473494529724","406","406","406","0.8384586572647095","0.8384586572647095","0.8384586572647095","406","406","406","0.5383833646774292","0.5383833646774292","0.5383833646774292","316","316","316","0.49179428815841675","0.49179428815841675","0.49179428815841675","316","316","316","0.5871315002441406","0.5871315002441406","0.5871315002441406","316","316","316","0.6267358660697937","0.6267358660697937","0.6267358660697937"
"27","421","421","421","0.5829172730445862","0.5829172730445862","0.5829172730445862","421","421","421","0.7486405372619629","0.7486405372619629","0.7486405372619629","421","421","421","0.6376001238822937","0.6376001238822937","0.6376001238822937","327","327","327","0.7001923322677612","0.7001923322677612","0.7001923322677612","327","327","327","0.6687132716178894","0.6687132716178894","0.6687132716178894","327","327","327","0.653849184513092","0.653849184513092","0.653849184513092"
"28","436","436","436","0.7253339290618896","0.7253339290618896","0.7253339290618896","436","436","436","0.7004775404930115","0.7004775404930115","0.7004775404930115","436","436","436","0.6113786101341248","0.6113786101341248","0.6113786101341248","339","339","339","0.8013505935668945","0.8013505935668945","0.8013505935668945","339","339","339","0.6784129738807678","0.6784129738807678","0.6784129738807678","339","339","339","0.6710829138755798","0.6710829138755798","0.6710829138755798"
"29","451","451","451","0.6777265667915344","0.6777265667915344","0.6777265667915344","451","451","451","0.6414706707000732","0.6414706707000732","0.6414706707000732","451","451","451","0.43653786182403564","0.43653786182403564","0.43653786182403564","350","350","350","0.6023340821266174","0.6023340821266174","0.6023340821266174","350","350","350","0.5712130069732666","0.5712130069732666","0.5712130069732666","350","350","350","0.5568800568580627","0.5568800568580627","0.5568800568580627"
"30","465","465","465","0.7499510049819946","0.7499510049819946","0.7499510049819946","465","465","465","0.9380863904953003","0.9380863904953003","0.9380863904953003","465","465","465","0.573647677898407","0.573647677898407","0.573647677898407","362","362","362","0.47799617052078247","0.47799617052078247","0.47799617052078247","362","362","362","0.6418659687042236","0.6418659687042236","0.6418659687042236","362","362","362","0.6144685745239258","0.6144685745239258","0.6144685745239258"
"31","480","480","480","0.6571650505065918","0.6571650505065918","0.6571650505065918","480","480","480","0.8560904860496521","0.8560904860496521","0.8560904860496521","480","480","480","0.6785624623298645","0.6785624623298645","0.6785624623298645","373","373","373","0.5333670973777771","0.5333670973777771","0.5333670973777771","373","373","373","0.6094816327095032","0.6094816327095032","0.6094816327095032","373","373","373","0.567425549030304","0.567425549030304","0.567425549030304"
"32","495","495","495","0.6524777412414551","0.6524777412414551","0.6524777412414551","495","495","495","0.7993938326835632","0.7993938326835632","0.7993938326835632","495","495","495","0.6360930800437927","0.6360930800437927","0.6360930800437927","385","385","385","0.5922685265541077","0.5922685265541077","0.5922685265541077","385","385","385","0.6379790902137756","0.6379790902137756","0.6379790902137756","385","385","385","0.7129845023155212","0.7129845023155212","0.7129845023155212"
"33","510","510","510","0.6194786429405212","0.6194786429405212","0.6194786429405212","510","510","510","0.7890396118164062","0.7890396118164062","0.7890396118164062","510","510","510","0.5864158272743225","0.5864158272743225","0.5864158272743225","397","397","397","0.5110726952552795","0.5110726952552795","0.5110726952552795","397","397","397","0.7324904203414917","0.7324904203414917","0.7324904203414917","397","397","397","0.6268396377563477","0.6268396377563477","0.6268396377563477"
"34","525","525","525","0.8118135929107666","0.8118135929107666","0.8118135929107666","525","525","525","0.8210040330886841","0.8210040330886841","0.8210040330886841","525","525","525","0.5944525599479675","0.5944525599479675","0.5944525599479675","408","408","408","0.679212212562561","0.679212212562561","0.679212212562561","408","408","408","0.5543432235717773","0.5543432235717773","0.5543432235717773","408","408","408","0.67945396900177","0.67945396900177","0.67945396900177"
"35","540","540","540","0.7545217275619507","0.7545217275619507","0.7545217275619507","540","540","540","0.7637189030647278","0.7637189030647278","0.7637189030647278","540","540","540","0.5237153768539429","0.5237153768539429","0.5237153768539429","420","420","420","0.6975485682487488","0.6975485682487488","0.6975485682487488","420","420","420","0.632116436958313","0.632116436958313","0.632116436958313","420","420","420","0.7033504247665405","0.7033504247665405","0.7033504247665405"
"36","555","555","555","0.6661291718482971","0.6661291718482971","0.6661291718482971","555","555","555","0.8283092379570007","0.8283092379570007","0.8283092379570007","555","555","555","0.5366254448890686","0.5366254448890686","0.5366254448890686","431","431","431","0.5901027917861938","0.5901027917861938","0.5901027917861938","431","431","431","0.6344683170318604","0.6344683170318604","0.6344683170318604","431","431","431","0.5962707996368408","0.5962707996368408","0.5962707996368408"
"37","570","570","570","0.6351975798606873","0.6351975798606873","0.6351975798606873","570","570","570","0.8016533255577087","0.8016533255577087","0.8016533255577087","570","570","570","0.6085079312324524","0.6085079312324524","0.6085079312324524","443","443","443","0.6329067349433899","0.6329067349433899","0.6329067349433899","443","443","443","0.5753424763679504","0.5753424763679504","0.5753424763679504","443","443","443","0.6378137469291687","0.6378137469291687","0.6378137469291687"
"38","585","585","585","0.3950134813785553","0.3950134813785553","0.3950134813785553","585","585","585","0.6964206695556641","0.6964206695556641","0.6964206695556641","585","585","585","0.6037611961364746","0.6037611961364746","0.6037611961364746","454","454","454","0.6004902720451355","0.6004902720451355","0.6004902720451355","454","454","454","0.6909294128417969","0.6909294128417969","0.6909294128417969","454","454","454","0.5192649364471436","0.5192649364471436","0.5192649364471436"
"39","600","600","600","0.6754775047302246","0.6754775047302246","0.6754775047302246","600","600","600","0.7852259278297424","0.7852259278297424","0.7852259278297424","600","600","600","0.6093363761901855","0.6093363761901855","0.6093363761901855","466","466","466","0.6612163782119751","0.6612163782119751","0.6612163782119751","466","466","466","0.6588181257247925","0.6588181257247925","0.6588181257247925","466","466","466","0.5982171893119812","0.5982171893119812","0.5982171893119812"
"40","614","614","614","0.5962306261062622","0.5962306261062622","0.5962306261062622","614","614","614","0.6862605214118958","0.6862605214118958","0.6862605214118958","614","614","614","0.5715339779853821","0.5715339779853821","0.5715339779853821","477","477","477","0.5349842309951782","0.5349842309951782","0.5349842309951782","477","477","477","0.5939613580703735","0.5939613580703735","0.5939613580703735","477","477","477","0.6316875219345093","0.6316875219345093","0.6316875219345093"
"41","629","629","629","0.7380106449127197","0.7380106449127197","0.7380106449127197","629","629","629","0.6019391417503357","0.6019391417503357","0.6019391417503357","629","629","629","0.5075768828392029","0.5075768828392029","0.5075768828392029","489","489","489","0.612723708152771","0.612723708152771","0.612723708152771","489","489","489","0.5219863653182983","0.5219863653182983","0.5219863653182983","489","489","489","0.5817400217056274","0.5817400217056274","0.5817400217056274"
"42","644","644","644","0.5940536260604858","0.5940536260604858","0.5940536260604858","644","644","644","0.6921899318695068","0.6921899318695068","0.6921899318695068","644","644","644","0.5775351524353027","0.5775351524353027","0.5775351524353027","501","501","501","0.521946370601654","0.521946370601654","0.521946370601654","501","501","501","0.48971372842788696","0.48971372842788696","0.48971372842788696","501","501","501","0.6533251404762268","0.6533251404762268","0.6533251404762268"
"43","659","659","659","0.6540683507919312","0.6540683507919312","0.6540683507919312","659","659","659","0.5747116208076477","0.5747116208076477","0.5747116208076477","659","659","659","0.567928671836853","0.567928671836853","0.567928671836853","512","512","512","0.5555741786956787","0.5555741786956787","0.5555741786956787","512","512","512","0.6723159551620483","0.6723159551620483","0.6723159551620483","512","512","512","0.6578128337860107","0.6578128337860107","0.6578128337860107"
"44","674","674","674","0.5863574743270874","0.5863574743270874","0.5863574743270874","674","674","674","0.36692050099372864","0.36692050099372864","0.36692050099372864","674","674","674","0.41476088762283325","0.41476088762283325","0.41476088762283325","524","524","524","0.6458843350410461","0.6458843350410461","0.6458843350410461","524","524","524","0.6255427598953247","0.6255427598953247","0.6255427598953247","524","524","524","0.6123718023300171","0.6123718023300171","0.6123718023300171"
"45","689","689","689","0.7620319724082947","0.7620319724082947","0.7620319724082947","689","689","689","0.5432349443435669","0.5432349443435669","0.5432349443435669","689","689","689","0.4646689295768738","0.4646689295768738","0.4646689295768738","535","535","535","0.7333738803863525","0.7333738803863525","0.7333738803863525","535","535","535","0.6507643461227417","0.6507643461227417","0.6507643461227417","535","535","535","0.595676064491272","0.595676064491272","0.595676064491272"
"46","704","704","704","0.7053762674331665","0.7053762674331665","0.7053762674331665","704","704","704","0.5872332453727722","0.5872332453727722","0.5872332453727722","704","704","704","0.6716565489768982","0.6716565489768982","0.6716565489768982","547","547","547","0.5251191258430481","0.5251191258430481","0.5251191258430481","547","547","547","0.5895234942436218","0.5895234942436218","0.5895234942436218","547","547","547","0.5550718903541565","0.5550718903541565","0.5550718903541565"
"47","719","719","719","0.5761945843696594","0.5761945843696594","0.5761945843696594","719","719","719","0.7653605341911316","0.7653605341911316","0.7653605341911316","719","719","719","0.5622508525848389","0.5622508525848389","0.5622508525848389","558","558","558","0.699770987033844","0.699770987033844","0.699770987033844","558","558","558","0.5937700271606445","0.5937700271606445","0.5937700271606445","558","558","558","0.7276014685630798","0.7276014685630798","0.7276014685630798"
"48","734","734","734","0.8123334050178528","0.8123334050178528","0.8123334050178528","734","734","734","0.708151638507843","0.708151638507843","0.708151638507843","734","734","734","0.6273387670516968","0.6273387670516968","0.6273387670516968","570","570","570","0.6275846362113953","0.6275846362113953","0.6275846362113953","570","570","570","0.5871706604957581","0.5871706604957581","0.5871706604957581","570","570","570","0.5817886590957642","0.5817886590957642","0.5817886590957642"
"49","749","749","749","0.70988929271698","0.70988929271698","0.70988929271698","749","749","749","0.7614431977272034","0.7614431977272034","0.7614431977272034","749","749","749","0.5270299315452576","0.5270299315452576","0.5270299315452576","582","582","582","0.5858806371688843","0.5858806371688843","0.5858806371688843","582","582","582","0.5764126181602478","0.5764126181602478","0.5764126181602478","582","582","582","0.677480936050415","0.677480936050415","0.677480936050415"
"50","763","763","763","0.5500175356864929","0.5500175356864929","0.5500175356864929","763","763","763","0.6846656203269958","0.6846656203269958","0.6846656203269958","763","763","763","0.5544811487197876","0.5544811487197876","0.5544811487197876","593","593","593","0.6265726089477539","0.6265726089477539","0.6265726089477539","593","593","593","0.5489358305931091","0.5489358305931091","0.5489358305931091","593","593","593","0.6279275417327881","0.6279275417327881","0.6279275417327881"
"51","778","778","778","0.5694255232810974","0.5694255232810974","0.5694255232810974","778","778","778","0.5769016742706299","0.5769016742706299","0.5769016742706299","778","778","778","0.529960036277771","0.529960036277771","0.529960036277771","605","605","605","0.6625123620033264","0.6625123620033264","0.6625123620033264","605","605","605","0.6119101643562317","0.6119101643562317","0.6119101643562317","605","605","605","0.6431704759597778","0.6431704759597778","0.6431704759597778"
"52","793","793","793","0.7101455330848694","0.7101455330848694","0.7101455330848694","793","793","793","0.6545115113258362","0.6545115113258362","0.6545115113258362","793","793","793","0.5487471222877502","0.5487471222877502","0.5487471222877502","616","616","616","0.5970367193222046","0.5970367193222046","0.5970367193222046","616","616","616","0.6410172581672668","0.6410172581672668","0.6410172581672668","616","616","616","0.6218874454498291","0.6218874454498291","0.6218874454498291"
"53","808","808","808","0.6203517913818359","0.6203517913818359","0.6203517913818359","808","808","808","0.6035682559013367","0.6035682559013367","0.6035682559013367","808","808","808","0.48572030663490295","0.48572030663490295","0.48572030663490295","628","628","628","0.6305391192436218","0.6305391192436218","0.6305391192436218","628","628","628","0.5784863829612732","0.5784863829612732","0.5784863829612732","628","628","628","0.6236600279808044","0.6236600279808044","0.6236600279808044"
"54","823","823","823","0.5908488631248474","0.5908488631248474","0.5908488631248474","823","823","823","0.5339365601539612","0.5339365601539612","0.5339365601539612","823","823","823","0.4867073893547058","0.4867073893547058","0.4867073893547058","639","639","639","0.602402925491333","0.602402925491333","0.602402925491333","639","639","639","0.5710108876228333","0.5710108876228333","0.5710108876228333","639","639","639","0.5007869601249695","0.5007869601249695","0.5007869601249695"
"55","838","838","838","0.6103648543357849","0.6103648543357849","0.6103648543357849","838","838","838","0.6182672381401062","0.6182672381401062","0.6182672381401062","838","838","838","0.4960627257823944","0.4960627257823944","0.4960627257823944","651","651","651","0.6426882147789001","0.6426882147789001","0.6426882147789001","651","651","651","0.5573679208755493","0.5573679208755493","0.5573679208755493","651","651","651","0.6418654322624207","0.6418654322624207","0.6418654322624207"
"56","853","853","853","0.6133474111557007","0.6133474111557007","0.6133474111557007","853","853","853","0.736288845539093","0.736288845539093","0.736288845539093","853","853","853","0.3361890912055969","0.3361890912055969","0.3361890912055969","662","662","662","0.6073518395423889","0.6073518395423889","0.6073518395423889","662","662","662","0.6423330307006836","0.6423330307006836","0.6423330307006836","662","662","662","0.559683620929718","0.559683620929718","0.559683620929718"
"57","868","868","868","0.6462468504905701","0.6462468504905701","0.6462468504905701","868","868","868","0.607492208480835","0.607492208480835","0.607492208480835","868","868","868","0.6605231165885925","0.6605231165885925","0.6605231165885925","674","674","674","0.6680284738540649","0.6680284738540649","0.6680284738540649","674","674","674","0.6352490186691284","0.6352490186691284","0.6352490186691284","674","674","674","0.5601364970207214","0.5601364970207214","0.5601364970207214"
"58","883","883","883","0.5468044877052307","0.5468044877052307","0.5468044877052307","883","883","883","0.6809541583061218","0.6809541583061218","0.6809541583061218","883","883","883","0.6676307916641235","0.6676307916641235","0.6676307916641235","686","686","686","0.7351359128952026","0.7351359128952026","0.7351359128952026","686","686","686","0.596405029296875","0.596405029296875","0.596405029296875","686","686","686","0.5211442112922668","0.5211442112922668","0.5211442112922668"
"59","898","898","898","0.6602039933204651","0.6602039933204651","0.6602039933204651","898","898","898","0.4936736524105072","0.4936736524105072","0.4936736524105072","898","898","898","0.49761074781417847","0.49761074781417847","0.49761074781417847","697","697","697","0.6906147599220276","0.6906147599220276","0.6906147599220276","697","697","697","0.587428092956543","0.587428092956543","0.587428092956543","697","697","697","0.6663140654563904","0.6663140654563904","0.6663140654563904"
"60","912","912","912","0.6128344535827637","0.6128344535827637","0.6128344535827637","912","912","912","0.5274686217308044","0.5274686217308044","0.5274686217308044","912","912","912","0.6296722888946533","0.6296722888946533","0.6296722888946533","709","709","709","0.6200762987136841","0.6200762987136841","0.6200762987136841","709","709","709","0.5942659378051758","0.5942659378051758","0.5942659378051758","709","709","709","0.6159120798110962","0.6159120798110962","0.6159120798110962"
"61","927","927","927","0.7225123047828674","0.7225123047828674","0.7225123047828674","927","927","927","0.5592586398124695","0.5592586398124695","0.5592586398124695","927","927","927","0.5331212878227234","0.5331212878227234","0.5331212878227234","720","720","720","0.6671802401542664","0.6671802401542664","0.6671802401542664","720","720","720","0.5859005451202393","0.5859005451202393","0.5859005451202393","720","720","720","0.6046611070632935","0.6046611070632935","0.6046611070632935"
"62","942","942","942","0.5421245694160461","0.5421245694160461","0.5421245694160461","942","942","942","0.6113141179084778","0.6113141179084778","0.6113141179084778","942","942","942","0.5997390151023865","0.5997390151023865","0.5997390151023865","732","732","732","0.5857183933258057","0.5857183933258057","0.5857183933258057","732","732","732","0.6960155367851257","0.6960155367851257","0.6960155367851257","732","732","732","0.6572372317314148","0.6572372317314148","0.6572372317314148"
"63","957","957","957","0.6617605686187744","0.6617605686187744","0.6617605686187744","957","957","957","0.6567258238792419","0.6567258238792419","0.6567258238792419","957","957","957","0.7051548361778259","0.7051548361778259","0.7051548361778259","743","743","743","0.5953915119171143","0.5953915119171143","0.5953915119171143","743","743","743","0.6621530652046204","0.6621530652046204","0.6621530652046204","743","743","743","0.6272684335708618","0.6272684335708618","0.6272684335708618"
"64","972","972","972","0.6887523531913757","0.6887523531913757","0.6887523531913757","972","972","972","0.7879623770713806","0.7879623770713806","0.7879623770713806","972","972","972","0.5741994976997375","0.5741994976997375","0.5741994976997375","755","755","755","0.6457363963127136","0.6457363963127136","0.6457363963127136","755","755","755","0.6161743998527527","0.6161743998527527","0.6161743998527527","755","755","755","0.7358829975128174","0.7358829975128174","0.7358829975128174"
"65","987","987","987","0.6225972175598145","0.6225972175598145","0.6225972175598145","987","987","987","0.6594107747077942","0.6594107747077942","0.6594107747077942","987","987","987","0.7030189633369446","0.7030189633369446","0.7030189633369446","766","766","766","0.5879277586936951","0.5879277586936951","0.5879277586936951","766","766","766","0.5993680357933044","0.5993680357933044","0.5993680357933044","766","766","766","0.6743322610855103","0.6743322610855103","0.6743322610855103"
"66","1002","1002","1002","0.675432026386261","0.675432026386261","0.675432026386261","1002","1002","1002","0.5630995631217957","0.5630995631217957","0.5630995631217957","1002","1002","1002","0.45234736800193787","0.45234736800193787","0.45234736800193787","778","778","778","0.5269480347633362","0.5269480347633362","0.5269480347633362","778","778","778","0.5751495957374573","0.5751495957374573","0.5751495957374573","778","778","778","0.6693556904792786","0.6693556904792786","0.6693556904792786"
"67","1017","1017","1017","0.578874945640564","0.578874945640564","0.578874945640564","1017","1017","1017","0.6833084225654602","0.6833084225654602","0.6833084225654602","1017","1017","1017","0.5459782481193542","0.5459782481193542","0.5459782481193542","790","790","790","0.7076273560523987","0.7076273560523987","0.7076273560523987","790","790","790","0.7086275219917297","0.7086275219917297","0.7086275219917297","790","790","790","0.6689282059669495","0.6689282059669495","0.6689282059669495"
"68","1032","1032","1032","0.7065353989601135","0.7065353989601135","0.7065353989601135","1032","1032","1032","0.7877742648124695","0.7877742648124695","0.7877742648124695","1032","1032","1032","0.633709192276001","0.633709192276001","0.633709192276001","801","801","801","0.5267428755760193","0.5267428755760193","0.5267428755760193","801","801","801","0.601553201675415","0.601553201675415","0.601553201675415","801","801","801","0.7063531279563904","0.7063531279563904","0.7063531279563904"
"69","1047","1047","1047","0.7786954045295715","0.7786954045295715","0.7786954045295715","1047","1047","1047","0.7217279672622681","0.7217279672622681","0.7217279672622681","1047","1047","1047","0.7093471884727478","0.7093471884727478","0.7093471884727478","813","813","813","0.6504433751106262","0.6504433751106262","0.6504433751106262","813","813","813","0.5609627366065979","0.5609627366065979","0.5609627366065979","813","813","813","0.6887637972831726","0.6887637972831726","0.6887637972831726"
"70","1061","1061","1061","0.6509391665458679","0.6509391665458679","0.6509391665458679","1061","1061","1061","0.7696463465690613","0.7696463465690613","0.7696463465690613","1061","1061","1061","0.6375959515571594","0.6375959515571594","0.6375959515571594","824","824","824","0.739227294921875","0.739227294921875","0.739227294921875","824","824","824","0.5274075865745544","0.5274075865745544","0.5274075865745544","824","824","824","0.6123098731040955","0.6123098731040955","0.6123098731040955"
"71","1076","1076","1076","0.5922936797142029","0.5922936797142029","0.5922936797142029","1076","1076","1076","0.6943442225456238","0.6943442225456238","0.6943442225456238","1076","1076","1076","0.5756353139877319","0.5756353139877319","0.5756353139877319","836","836","836","0.5805030465126038","0.5805030465126038","0.5805030465126038","836","836","836","0.6994072198867798","0.6994072198867798","0.6994072198867798","836","836","836","0.5839604139328003","0.5839604139328003","0.5839604139328003"
"72","1091","1091","1091","0.5624794960021973","0.5624794960021973","0.5624794960021973","1091","1091","1091","0.6302594542503357","0.6302594542503357","0.6302594542503357","1091","1091","1091","0.5683324933052063","0.5683324933052063","0.5683324933052063","847","847","847","0.5964642763137817","0.5964642763137817","0.5964642763137817","847","847","847","0.5062887668609619","0.5062887668609619","0.5062887668609619","847","847","847","0.6090342402458191","0.6090342402458191","0.6090342402458191"
"73","1106","1106","1106","0.5976698994636536","0.5976698994636536","0.5976698994636536","1106","1106","1106","0.6690233945846558","0.6690233945846558","0.6690233945846558","1106","1106","1106","0.6257849335670471","0.6257849335670471","0.6257849335670471","859","859","859","0.5920324921607971","0.5920324921607971","0.5920324921607971","859","859","859","0.6075429320335388","0.6075429320335388","0.6075429320335388","859","859","859","0.6503285765647888","0.6503285765647888","0.6503285765647888"
"74","1121","1121","1121","0.552742600440979","0.552742600440979","0.552742600440979","1121","1121","1121","0.7429901361465454","0.7429901361465454","0.7429901361465454","1121","1121","1121","0.5288639068603516","0.5288639068603516","0.5288639068603516","871","871","871","0.6721973419189453","0.6721973419189453","0.6721973419189453","871","871","871","0.7092689871788025","0.7092689871788025","0.7092689871788025","871","871","871","0.6096576452255249","0.6096576452255249","0.6096576452255249"
"75","1136","1136","1136","0.6740401983261108","0.6740401983261108","0.6740401983261108","1136","1136","1136","0.6617944836616516","0.6617944836616516","0.6617944836616516","1136","1136","1136","0.5927543044090271","0.5927543044090271","0.5927543044090271","882","882","882","0.7254889011383057","0.7254889011383057","0.7254889011383057","882","882","882","0.6776801943778992","0.6776801943778992","0.6776801943778992","882","882","882","0.6902469396591187","0.6902469396591187","0.6902469396591187"
"76","1151","1151","1151","0.5309807062149048","0.5309807062149048","0.5309807062149048","1151","1151","1151","0.6660847067832947","0.6660847067832947","0.6660847067832947","1151","1151","1151","0.4541793167591095","0.4541793167591095","0.4541793167591095","894","894","894","0.6227267980575562","0.6227267980575562","0.6227267980575562","894","894","894","0.6238205432891846","0.6238205432891846","0.6238205432891846","894","894","894","0.6195505261421204","0.6195505261421204","0.6195505261421204"
"77","1166","1166","1166","0.5572601556777954","0.5572601556777954","0.5572601556777954","1166","1166","1166","0.6758059859275818","0.6758059859275818","0.6758059859275818","1166","1166","1166","0.5448740124702454","0.5448740124702454","0.5448740124702454","905","905","905","0.5812693238258362","0.5812693238258362","0.5812693238258362","905","905","905","0.6374814510345459","0.6374814510345459","0.6374814510345459","905","905","905","0.7204089760780334","0.7204089760780334","0.7204089760780334"
"78","1181","1181","1181","0.6519154906272888","0.6519154906272888","0.6519154906272888","1181","1181","1181","0.6675258278846741","0.6675258278846741","0.6675258278846741","1181","1181","1181","0.5411667823791504","0.5411667823791504","0.5411667823791504","917","917","917","0.5807287096977234","0.5807287096977234","0.5807287096977234","917","917","917","0.6326159834861755","0.6326159834861755","0.6326159834861755","917","917","917","0.703761875629425","0.703761875629425","0.703761875629425"
"79","1196","1196","1196","0.5663276314735413","0.5663276314735413","0.5663276314735413","1196","1196","1196","0.7778947949409485","0.7778947949409485","0.7778947949409485","1196","1196","1196","0.5488713979721069","0.5488713979721069","0.5488713979721069","928","928","928","0.6493279337882996","0.6493279337882996","0.6493279337882996","928","928","928","0.6264289021492004","0.6264289021492004","0.6264289021492004","928","928","928","0.6846487522125244","0.6846487522125244","0.6846487522125244"
"80","1210","1210","1210","0.6541311144828796","0.6541311144828796","0.6541311144828796","1210","1210","1210","0.802640974521637","0.802640974521637","0.802640974521637","1210","1210","1210","0.6665939688682556","0.6665939688682556","0.6665939688682556","940","940","940","0.6354843378067017","0.6354843378067017","0.6354843378067017","940","940","940","0.5768877267837524","0.5768877267837524","0.5768877267837524","940","940","940","0.6742593050003052","0.6742593050003052","0.6742593050003052"
"81","1225","1225","1225","0.6282788515090942","0.6282788515090942","0.6282788515090942","1225","1225","1225","0.7085573077201843","0.7085573077201843","0.7085573077201843","1225","1225","1225","0.5092915892601013","0.5092915892601013","0.5092915892601013","951","951","951","0.7244996428489685","0.7244996428489685","0.7244996428489685","951","951","951","0.6921584010124207","0.6921584010124207","0.6921584010124207","951","951","951","0.6264895796775818","0.6264895796775818","0.6264895796775818"
"82","1240","1240","1240","0.6473516225814819","0.6473516225814819","0.6473516225814819","1240","1240","1240","0.582380473613739","0.582380473613739","0.582380473613739","1240","1240","1240","0.6221909523010254","0.6221909523010254","0.6221909523010254","963","963","963","0.6108930706977844","0.6108930706977844","0.6108930706977844","963","963","963","0.6418396234512329","0.6418396234512329","0.6418396234512329","963","963","963","0.5591909289360046","0.5591909289360046","0.5591909289360046"
"83","1255","1255","1255","0.5597522854804993","0.5597522854804993","0.5597522854804993","1255","1255","1255","0.5967592597007751","0.5967592597007751","0.5967592597007751","1255","1255","1255","0.6170523166656494","0.6170523166656494","0.6170523166656494","975","975","975","0.687255859375","0.687255859375","0.687255859375","975","975","975","0.644618809223175","0.644618809223175","0.644618809223175","975","975","975","0.6508724093437195","0.6508724093437195","0.6508724093437195"
"84","1270","1270","1270","0.6331824660301208","0.6331824660301208","0.6331824660301208","1270","1270","1270","0.3540659248828888","0.3540659248828888","0.3540659248828888","1270","1270","1270","0.742866039276123","0.742866039276123","0.742866039276123","986","986","986","0.7049900889396667","0.7049900889396667","0.7049900889396667","986","986","986","0.6723710298538208","0.6723710298538208","0.6723710298538208","986","986","986","0.6552804112434387","0.6552804112434387","0.6552804112434387"
"85","1285","1285","1285","0.6447782516479492","0.6447782516479492","0.6447782516479492","1285","1285","1285","0.7298973202705383","0.7298973202705383","0.7298973202705383","1285","1285","1285","0.587897002696991","0.587897002696991","0.587897002696991","998","998","998","0.6406537890434265","0.6406537890434265","0.6406537890434265","998","998","998","0.6189530491828918","0.6189530491828918","0.6189530491828918","998","998","998","0.489117294549942","0.489117294549942","0.489117294549942"
"86","1300","1300","1300","0.5938405394554138","0.5938405394554138","0.5938405394554138","1300","1300","1300","0.6052308082580566","0.6052308082580566","0.6052308082580566","1300","1300","1300","0.6716191172599792","0.6716191172599792","0.6716191172599792","1009","1009","1009","0.6086071133613586","0.6086071133613586","0.6086071133613586","1009","1009","1009","0.7143231630325317","0.7143231630325317","0.7143231630325317","1009","1009","1009","0.6880491971969604","0.6880491971969604","0.6880491971969604"
"87","1315","1315","1315","0.5638927221298218","0.5638927221298218","0.5638927221298218","1315","1315","1315","0.6193233132362366","0.6193233132362366","0.6193233132362366","1315","1315","1315","0.6096327900886536","0.6096327900886536","0.6096327900886536","1021","1021","1021","0.6618344783782959","0.6618344783782959","0.6618344783782959","1021","1021","1021","0.5731823444366455","0.5731823444366455","0.5731823444366455","1021","1021","1021","0.604789137840271","0.604789137840271","0.604789137840271"
"88","1330","1330","1330","0.735075831413269","0.735075831413269","0.735075831413269","1330","1330","1330","0.6813626289367676","0.6813626289367676","0.6813626289367676","1330","1330","1330","0.6300013661384583","0.6300013661384583","0.6300013661384583","1032","1032","1032","0.7210279703140259","0.7210279703140259","0.7210279703140259","1032","1032","1032","0.5759130716323853","0.5759130716323853","0.5759130716323853","1032","1032","1032","0.5936287641525269","0.5936287641525269","0.5936287641525269"
"89","1345","1345","1345","0.6326617002487183","0.6326617002487183","0.6326617002487183","1345","1345","1345","0.6216924786567688","0.6216924786567688","0.6216924786567688","1345","1345","1345","0.706784188747406","0.706784188747406","0.706784188747406","1044","1044","1044","0.551906943321228","0.551906943321228","0.551906943321228","1044","1044","1044","0.6127638220787048","0.6127638220787048","0.6127638220787048","1044","1044","1044","0.7172764539718628","0.7172764539718628","0.7172764539718628"
"90","1359","1359","1359","0.7323673963546753","0.7323673963546753","0.7323673963546753","1359","1359","1359","0.5924312472343445","0.5924312472343445","0.5924312472343445","1359","1359","1359","0.5257635116577148","0.5257635116577148","0.5257635116577148","1055","1055","1055","0.6572307348251343","0.6572307348251343","0.6572307348251343","1055","1055","1055","0.7413941025733948","0.7413941025733948","0.7413941025733948","1055","1055","1055","0.6528095006942749","0.6528095006942749","0.6528095006942749"
"91","1374","1374","1374","0.6914886236190796","0.6914886236190796","0.6914886236190796","1374","1374","1374","0.6684108376502991","0.6684108376502991","0.6684108376502991","1374","1374","1374","0.6103143095970154","0.6103143095970154","0.6103143095970154","1067","1067","1067","0.6018397808074951","0.6018397808074951","0.6018397808074951","1067","1067","1067","0.5962044596672058","0.5962044596672058","0.5962044596672058","1067","1067","1067","0.6681535243988037","0.6681535243988037","0.6681535243988037"
"92","1389","1389","1389","0.6232914328575134","0.6232914328575134","0.6232914328575134","1389","1389","1389","0.6686735153198242","0.6686735153198242","0.6686735153198242","1389","1389","1389","0.5624676942825317","0.5624676942825317","0.5624676942825317","1079","1079","1079","0.5809935927391052","0.5809935927391052","0.5809935927391052","1079","1079","1079","0.5660200119018555","0.5660200119018555","0.5660200119018555","1079","1079","1079","0.743789792060852","0.743789792060852","0.743789792060852"
"93","1404","1404","1404","0.5515886545181274","0.5515886545181274","0.5515886545181274","1404","1404","1404","0.6374629139900208","0.6374629139900208","0.6374629139900208","1404","1404","1404","0.5923524498939514","0.5923524498939514","0.5923524498939514","1090","1090","1090","0.7628170251846313","0.7628170251846313","0.7628170251846313","1090","1090","1090","0.6473461985588074","0.6473461985588074","0.6473461985588074","1090","1090","1090","0.6082249283790588","0.6082249283790588","0.6082249283790588"
"94","1419","1419","1419","0.5710996389389038","0.5710996389389038","0.5710996389389038","1419","1419","1419","0.665677547454834","0.665677547454834","0.665677547454834","1419","1419","1419","0.7292889356613159","0.7292889356613159","0.7292889356613159","1102","1102","1102","0.6794441938400269","0.6794441938400269","0.6794441938400269","1102","1102","1102","0.6539115905761719","0.6539115905761719","0.6539115905761719","1102","1102","1102","0.6733781695365906","0.6733781695365906","0.6733781695365906"
"95","1434","1434","1434","0.7002542018890381","0.7002542018890381","0.7002542018890381","1434","1434","1434","0.7034100890159607","0.7034100890159607","0.7034100890159607","1434","1434","1434","0.7674715518951416","0.7674715518951416","0.7674715518951416","1113","1113","1113","0.7565405368804932","0.7565405368804932","0.7565405368804932","1113","1113","1113","0.6462610363960266","0.6462610363960266","0.6462610363960266","1113","1113","1113","0.5508406162261963","0.5508406162261963","0.5508406162261963"
"96","1449","1449","1449","0.6924468874931335","0.6924468874931335","0.6924468874931335","1449","1449","1449","0.6249979138374329","0.6249979138374329","0.6249979138374329","1449","1449","1449","0.6143216490745544","0.6143216490745544","0.6143216490745544","1125","1125","1125","0.670271098613739","0.670271098613739","0.670271098613739","1125","1125","1125","0.6779037117958069","0.6779037117958069","0.6779037117958069","1125","1125","1125","0.7554791569709778","0.7554791569709778","0.7554791569709778"
"97","1464","1464","1464","0.5719967484474182","0.5719967484474182","0.5719967484474182","1464","1464","1464","0.6348029375076294","0.6348029375076294","0.6348029375076294","1464","1464","1464","0.8029021620750427","0.8029021620750427","0.8029021620750427","1136","1136","1136","0.6512237191200256","0.6512237191200256","0.6512237191200256","1136","1136","1136","0.7226859331130981","0.7226859331130981","0.7226859331130981","1136","1136","1136","0.6157407760620117","0.6157407760620117","0.6157407760620117"
"98","1479","1479","1479","0.6777406930923462","0.6777406930923462","0.6777406930923462","1479","1479","1479","0.6922752261161804","0.6922752261161804","0.6922752261161804","1479","1479","1479","0.6317522525787354","0.6317522525787354","0.6317522525787354","1148","1148","1148","0.6956936120986938","0.6956936120986938","0.6956936120986938","1148","1148","1148","0.7931243181228638","0.7931243181228638","0.7931243181228638","1148","1148","1148","0.6921615600585938","0.6921615600585938","0.6921615600585938"
"99","1494","1494","1494","0.6066376566886902","0.6066376566886902","0.6066376566886902","1494","1494","1494","0.6959177851676941","0.6959177851676941","0.6959177851676941","1494","1494","1494","0.4888761043548584","0.4888761043548584","0.4888761043548584","1160","1160","1160","0.6146601438522339","0.6146601438522339","0.6146601438522339","1160","1160","1160","0.7514960169792175","0.7514960169792175","0.7514960169792175","1160","1160","1160","0.6443434357643127","0.6443434357643127","0.6443434357643127"

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



